Thermodynamic Advantage of Quantum Time-Reversal

Classical computations inherently require energy dissipation that increases significantly as the reliability of the computation improves. This dissipation arises when transitions between memory states are not balanced by their time-reversed counterparts. While classical memories exhibit a discrete set of possible time-reversal symmetries, quantum memory offers a continuum. This continuum enables the design of quantum memories that minimize irreversibility. As a result, quantum memory reduces energy dissipation several orders of magnitude below classical memory.

==> idiagrams.tikz <==
%%% Useful TikZ code

%% Arc along a curve, stolen from http://tex.stackexchange.com/a/71596/66712
\tikzset{
  anticlockwise arc centered at/.style={
    to path={
      let \p1=(\tikztostart), \p2=(\tikztotarget), \p3=(#1) in
      \pgfextra{
        \pgfmathsetmacro{\anglestart}{atan2(\y1-\y3,\x1-\x3)}
        \pgfmathsetmacro{\angletarget}{atan2(\y2-\y3,\x2-\x3)}
        \pgfmathsetmacro{\angletarget}%
        {\angletarget < \anglestart ? \angletarget+360 : \angletarget}
        \pgfmathsetmacro{\radius}{veclen(\x1-\x3,\y1-\y3)}
      }
      arc(\anglestart:\angletarget:\radius pt) -- (\tikztotarget)
    },
  },
  clockwise arc centered at/.style={
    to path={
      let \p1=(\tikztostart), \p2=(\tikztotarget), \p3=(#1) in
      \pgfextra{
        \pgfmathsetmacro{\anglestart}{atan2(\y1-\y3,\x1-\x3)}
        \pgfmathsetmacro{\angletarget}{atan2(\y2-\y3,\x2-\x3)}
        \pgfmathsetmacro{\angletarget}%
        {\angletarget > \anglestart ? \angletarget - 360 : \angletarget}
        \pgfmathsetmacro{\radius}{veclen(\x1-\x3,\y1-\y3)}
      }
      arc(\anglestart:\angletarget:\radius pt)  -- (\tikztotarget)
    },
  },
}

\def \idiagramthree {
  \def \radius {1.5}
  \def \delt {1.5}

  \coordinate (X) at (0, 0);
  \coordinate (Y) at (240:\delt);
  \coordinate (Z) at (-60:\delt);

  \def \X { (X) circle (\radius) }
  \def \Y { (Y) circle (\radius) }
  \def \Z { (Z) circle (\radius) }

  \path [ultra thick, name path=X] \X;
  \path [ultra thick, name path=Y] \Y;
  \path [ultra thick, name path=Z] \Z;

  \path [name intersections={of=X and Y, by={XY1, XY2}}];
  \path [name intersections={of=X and Z, by={XZ1, XZ2}}];
  \path [name intersections={of=Y and Z, by={YZ2, YZ1}}];

  \coordinate (XYZ) at (barycentric cs:XY2=1/3,XZ2=1/3,YZ2=1/3);
  \coordinate (XYgZ) at (barycentric cs:XY1=6/12,XZ2=6/24,YZ2=6/24);
  \coordinate (XZgY) at (barycentric cs:XY2=6/24,XZ1=6/12,YZ2=6/24);
  \coordinate (YZgX) at (barycentric cs:XY2=6/24,XZ2=6/24,YZ1=6/12);
  \coordinate (XgYZ) at ($ (XYZ) ! 1.75 ! (X) $);
  \coordinate (YgXZ) at ($ (XYZ) ! 1.75 ! (Y) $);
  \coordinate (ZgXY) at ($ (XYZ) ! 1.75 ! (Z) $);
  \coordinate (XY) at (barycentric cs:XY1=1/2,XY2=1/2);
  \coordinate (XZ) at (barycentric cs:XZ1=1/2,XZ2=1/2);
  \coordinate (YZ) at (barycentric cs:YZ1=1/2,YZ2=1/2);

  \coordinate (Xlabel) at ($ (XYZ) ! 2.8 ! (X) $);
  \coordinate (Ylabel) at ($ (XYZ) ! 2.8 ! (Y) $);
  \coordinate (Zlabel) at ($ (XYZ) ! 2.8 ! (Z) $);
}

\def \idiagramfour {
  \def \radius { 1.00 }
  \def \ratio  { 2.5 }
  \def \sqrt2  { 1.4142135623730951 }
  \def \isqrt2 { 0.70710678118654746 }

  \coordinate (x1) at (\isqrt2 * \radius, 0);
  \coordinate (y1) at (0, \isqrt2 * \radius);
  \coordinate (x2) at (\ratio * \isqrt2 * \radius, 0);
  \coordinate (y2) at (0, \ratio * \isqrt2 * \radius);

  \coordinate (startw) at ($(x1) + (y1)$);
  \coordinate (startx) at ($(startw) + 1.25*(y1) + 0.75*(x1)$);
  \coordinate (starty) at ($(y1) - (x1)$);
  \coordinate (startz) at ($(starty) + 1.25*(y1) - 0.75*(x1)$);
  \coordinate (labelleft) at ($(y2)-(x2)-(1.1*\radius,0)$);
  \coordinate (labelright) at ($(x2)+(y2)+(1.1*\radius,0)$);

  \def \W { (startw) arc (45:-135:\radius) -- ++($(y2)-(x2)$) arc (225:45:\radius) -- cycle }

  \def \X { (startx) arc (45:-135:\radius) -- ++($(y2)-(x2)$) arc (225:45:\radius) -- cycle }

  \def \Y { (startz) arc (135:315:\radius) -- ++($(x2)+(y2)$) arc (-45:135:\radius) -- cycle }

  \def \Z { (starty) arc (135:315:\radius) -- ++($(x2)+(y2)$) arc (-45:135:\radius) -- cycle }

  \path [ultra thick, name path=W] \W;
  \path [ultra thick, name path=X] \X;
  \path [ultra thick, name path=Y] \Y;
  \path [ultra thick, name path=Z] \Z;

  \coordinate (Wlabel) at ($(y2) - (x2) + (180:1.1*\radius)$);
  \coordinate (Xlabel) at ($1.25*(y1) + 0.75*(x1) + (y2)-(x2) + (145:1.1*\radius)$);
  \coordinate (Ylabel) at ($1.25*(y1) - 0.75*(x1) + (x2) + (y2) + (35:1.1*\radius)$);
  \coordinate (Zlabel) at ($(x2) + (y2) + (0:1.1*\radius)$);

  \path [name intersections={of=W and X, name=WX}];
  \path [name intersections={of=W and Y, name=WY}];
  \path [name intersections={of=W and Z, name=WZ}];
  \path [name intersections={of=X and Y, name=XY}];
  \path [name intersections={of=X and Z, name=XZ}];
  \path [name intersections={of=Y and Z, name=YZ}];

  \coordinate (WgXYZ) at (barycentric cs:WX-2=3/4,WZ-4=1/4,XY-4=-1/5);
  \coordinate (XgWYZ) at (barycentric cs:WX-2=2/5,XY-4=3/5,WY-2=-3/10);
  \coordinate (YgWXZ) at (barycentric cs:YZ-2=2/5,XY-4=3/5,XZ-2=-3/10);
  \coordinate (ZgWXY) at (barycentric cs:YZ-2=3/4,WZ-4=1/4,XY-4=-1/5);
  \coordinate (WXgYZ) at (barycentric cs:WX-2=2/5,WY-2=2/5,XY-3=1/5);
  \coordinate (WYgXZ) at (barycentric cs:XY-3=1/2,YZ-1=1/2);
  \coordinate (WZgXY) at (barycentric cs:XY-2=1/2,WZ-4=1/2);
  \coordinate (XYgWZ) at (barycentric cs:XY-4=1/4,XZ-2=1/4,WZ-37=1/4,WY-2=1/4);
  \coordinate (XZgWY) at (barycentric cs:XY-1=1/2,WX-1=1/2);
  \coordinate (YZgWX) at (barycentric cs:YZ-2=2/5,XY-1=1/5,XZ-2=2/5);
  \coordinate (WXYgZ) at (barycentric cs:WY-2=1/4,WZ-37=1/4,XZ-1=1/4,XY-3=1/4);
  \coordinate (WXZgY) at (barycentric cs:WY-1=2/7,WX-1=4/7,XY-2=2/7);
  \coordinate (WYZgX) at (barycentric cs:XZ-1=2/7,XY-2=2/7,YZ-1=3/7);
  \coordinate (XYZgW) at (barycentric cs:XZ-2=1/4,XY-1=1/4,WY-1=1/4,WZ-37=1/4);
  \coordinate (WXYZ)  at (barycentric cs:WZ-37=1/4,WY-1=1/4,XY-2=1/4,XZ-1=1/4);

}

%% Some tricky I-diagram code, if useful

\def \idiagramsetup {
  \def \radius {1.5}
  \def \delt {2}
  \def \diff {0.04}

  \def \ipresent { (A) circle (\radius) }
  \def \fcsz { (B) circle (\radius) }
  \def \fcso {
    [line join=round] ($ (i2) ! \diff ! (A) $) to
    [anticlockwise arc centered at=D] ($ (i4) ! \diff ! (B) $) to
    [anticlockwise arc centered at=B] ($ (i5) ! \diff ! (B) $) to
    [clockwise arc centered at=i5] ($ (i5) ! \diff ! (A) $) to
    [anticlockwise arc centered at=A] ($ (i2) ! \diff ! (A) $)
  }
  \def \rcso { (C) circle (\radius) }

  \def \labelpresent { \node at ($ (center) ! 2.6 ! (A) $) {\H{\textcolor{pres_color}{\Present}}} }
  \def \labelfcsz { \node at ($ (center) ! 2.85 ! (B) $) {\H{\textcolor{past_color}{\FCS_0}}} }
  \def \labelrcso { \node at ($ (center) ! 2.85 ! (C) $) {\H{\textcolor{futu_color}{\RCS_1}}} }
  \def \labelfcso { \node at ($ (center) ! 1.5 ! (i2) $) {\H{\FCS_1}} }

  \def \locationa { ($ (i3) ! 0.5 ! (T) $) }
  \def \locationb { ($ (i3) ! 0.15 ! (T) $) }
  \def \locationc { (barycentric cs:i6=5/12,i7=7/24,i9=7/24) }
  \def \locationd { (barycentric cs:i1=1/5,i3=1/5,i7=3/10,i9=3/10) }
  \def \locatione { (barycentric cs:i1=1/3,i3=1/3,i5=1/3) }
  \def \locationf { (barycentric cs:i2=5/12,i3=7/24,i5=7/24) }
  \def \locationg { ($ (i1) ! 0.55 ! (B) $) }
  \def \locationh { (barycentric cs:i1=7/24,i4=5/12,i5=7/24) }
  \def \locationi { ($ (i1) ! 2 ! (B) $) }
  \def \locationj { ($ (i5) ! 1.6 ! (C) $) }
  \def \locationk { (barycentric cs:i5=5/12,i7=7/24,i9=7/24) }
  \def \locationl { (barycentric cs:i2=1/2,i5=1/5,i7=3/10) }
  \def \locationm { (barycentric cs:i4=1/2,i5=1/5,i9=3/10) }
  \def \locationn { (barycentric cs:i1=7/24,i3=7/24,i6=5/12) }
  \def \locationo { ($ (i1) ! 1.6 ! (B) $) }

  \coordinate (A) at (0, 0);
  \coordinate (B) at (240:\delt);
  \coordinate (C) at (-60:\delt);
  \coordinate (D) at ($ (C) ! 0.33 ! 30:(A) $);
  \coordinate (T) at ($ (A) ! \radius ! (0, 1) $);
  \coordinate (center) at (barycentric cs:A=1/3,B=1/3,C=1/3);

  \path [ultra thick, name path=present] (A) circle (\radius);
  \path [ultra thick, name path=fcsz]    (B) circle (\radius);
  \path [ultra thick, name path=rcso]    (C) circle (\radius);

  \path [name intersections={of=present and rcso, by={i1, i2}}];
  \path [name intersections={of=fcsz and rcso, by={i3, i4}}];
  \path [name intersections={of=fcsz and present, by={i5, i6}}];

  \path [ultra thick, name path=fcso, line join=round, green] ($ (i2) ! \diff ! (A) $) to
        [anticlockwise arc centered at=D] ($ (i4) ! \diff ! (B) $) to
        [anticlockwise arc centered at=B] ($ (i5) ! \diff ! (B) $) to
        [clockwise arc centered at=i5] ($ (i5) ! \diff ! (A) $) to
        [anticlockwise arc centered at=A] ($ (i2) ! \diff ! (A) $);

  \path [name intersections={of=fcso and fcsz, by={i7, i8}}];
  \path [name intersections={of=fcso and present, by={i9, i10}}];
}

\def \processidiagram {
  \def \radius {1.25}
  \def \llong {1.8}

  \def \Past { (0, 0) arc (90:-90:\radius) -- ++(-\llong,0) arc (270:90:\radius) -- cycle }
  \def \Future { (1, 0) arc (90:270:\radius) -- ++(\llong,0) arc (-90:90:\radius) -- cycle }

  \path [ultra thick, name path=Past] \Past;
  \path [ultra thick, name path=Future] \Future;

  \path [name intersections={of=Past and Future, name=E}];

  \coordinate (c) at (barycentric cs:E-1=17/24,E-2=7/24);

  \def \Present { (E-1) circle (\radius) }

  \path [ultra thick, name path=Present] \Present;

  \def \Presenta { (1, -\radius) circle (\radius) }

  \path [ultra thick, name path=Presenta] \Presenta;

  \coordinate (Pastlabel) at ($ (c) + (-\llong-\radius, 0.4*\radius) $);
  \coordinate (Futurelabel) at ($ (c) + (\llong+\radius, 0.4*\radius) $);
  \coordinate (Presentlabel) at ($ (E-1) + 1.05*(0, \radius) $);
  \coordinate (Presentalabel) at ($ (1, -\radius) + 1.05*(\radius, 0) $);

  \path [name intersections={of=Present and Past, name=ia}];
  \path [name intersections={of=Present and Future, name=ib}];

  \coordinate (qmulabel) at ($ (E-1)!0.3!(E-2) $);
  \coordinate (rmulabel) at ($ (E-1)!0.45!(Presentlabel) $);
  \coordinate (bmulabel) at ($ ($ (E-1)!0.45!(E-2) $)!0.7!(ib-1)$);
  \coordinate (bmualabel) at ($ ($ (E-1)!0.45!(E-2) $)!0.7!(ia-1)$);
  \coordinate (sigmamulabel) at ($ (E-1)!0.7!(E-2) $);

  \coordinate (rhomulabel) at ($ (E-1)!0.5!(E-2) $);
  \coordinate (hmulabel) at ($ (rhomulabel)!0.66!(Presentalabel) $);
}

\def \cmprocessidiagram {
  \def \radius {1.25}
  \def \iradius {1.2}
  \def \llong {2.25}
  \def \short {0.825}

  \def \A { (0, 0) arc (90:-90:\radius) -- ++(-\llong,0) arc (270:90:\radius) -- cycle }
  \def \B { (0, -0.05) arc (90:-90:\iradius) -- ++(-\short,0) arc (270:90:\iradius) -- cycle }
  \def \C { (1, 0) arc (90:270:\radius) -- ++(\llong,0) arc (-90:90:\radius) -- cycle }
  \def \D { (1, -0.05) arc (90:270:\iradius) -- ++(\short,0) arc (-90:90:\iradius) -- cycle }

  \path [ultra thick, name path=A] \A;
  \path [ultra thick, name path=B] \B;
  \path [ultra thick, name path=C] \C;
  \path [ultra thick, name path=D] \D;

  \path [name intersections={of=A and D, name=E}];

  \coordinate (c) at (barycentric cs:E-1=17/24,E-2=7/24);

  \def \G { let \p1 = ($(c)-(E-2)$) in (c) circle ({veclen(\x1,\y1)}) }

  \path [ultra thick, name path=G] \G;

  \path [name intersections={of=A and G, by={aa, a}}];
  \path [name intersections={of=D and G, by={bb, b}}];

  \coordinate (Alabel) at ($ (c) + (-\llong-1.1*\radius, 0.55*\radius) $);
  \coordinate (Blabel) at ($ (c) + (-\short-1.1*\iradius, 0.25*\iradius) $);
  \coordinate (Clabel) at ($ (c) + (\short+1.1*\iradius, 0.25*\iradius) $);
  \coordinate (Dlabel) at ($ (c) + (\llong+1.1*\radius, 0.55*\radius) $);
  \coordinate (Glabel) at ($ (c) ! 2.5 ! (E-1) $);

  \coordinate (BC) at (barycentric cs:E-1=1/2,E-2=1/2);
  \coordinate (BGgC) at (barycentric cs:a=2/3,E-1=-1/12,E-2=3/12);
  \coordinate (CGgB) at (barycentric cs:b=2/3,E-1=-1/12,E-2=3/12);
  \coordinate (BgCG) at ($ (BC) - (2.25*\short, 0.2*\iradius) $);
  \coordinate (CgBG) at ($ (BC) + (2.25*\short, -0.2*\iradius) $);
  \coordinate (AgB) at ($ (BC) - (1.5*\llong, 0) $);
  \coordinate (DgC) at ($ (BC) + (1.5*\llong, 0) $);
  \coordinate (BgC) at ($ (BC) - (1.8*\short, 0) $);
  \coordinate (CgB) at ($ (BC) + (1.8*\short, 0) $);
}


==> vaucanson.tikz <==
\tikzstyle{vaucanson}=[
  %node distance=1.25cm,
  node distance=3cm,
  bend angle=15,
  auto,
  % For some reason, the loop direction cannot be overwritten if we set the
  % style for "every loop" to be "->".  Curiously, this doesn't seem to be
  % an issue for "every edge".
  every loop/.style={},
  every edge/.style={->,draw=black,line width=1.2,>=latex,shorten <=1pt, shorten >=1pt},
  every state/.style={draw=black,line width=2,font=\large},
  loop right/.style={right,out=22,in=-22,loop},
  loop above/.style={above,out=112,in=68,loop},
  loop left/.style={left,out=202,in=158,loop},
  loop below/.style={below,out=292,in=248,loop},
  loop above right/.style={right,out=67,in=23,loop},
  loop above left/.style={left,out=157,in=113,loop},
  loop below left/.style={left,out=247,in=203,loop},
  loop below right/.style={right,out=337,in=293,loop},
  binode/.style={minimum size=1cm,inner sep=0pt},
]

\tikzset{
  mystate/.style={circle,draw,fill=black}
}

%%% Command for bicausal nodes. This only supports relative positioning.
%%% Use as: \binode[state][red,blue] (AC) [left=of someNode] {$\A:\:C$};
\makeatletter
\newcommand{\binode}[1][state]{%
  \@ifnextchar[{\binode@i[{#1}]}{\binode@i[{#1}][{yellow},{gray!70}]}%
}
\def\binode@i[#1][#2,#3]{%
  \@ifnextchar({\binode@ii[{#1}][{#2},{#3}]}{\binode@ii[{#1}][{#2},{#3}]({})}%
}
\def\binode@ii[#1][#2,#3](#4){%
  \@ifnextchar[{\binode@iii[{#1}][{#2},{#3}]({#4})}{\binode@iii[{#1}][{#2},{#3}]({#4})[{}]}%
}
\def\binode@iii[#1][#2,#3](#4)[#5]#6{%

  \node[#1,binode] (#4) [#5] {#6};
  \node[yshift=-10pt] (#4SS) at (#4.270) {};
  \node[xshift=-10pt] (#4WW) at (#4.180) {};
  \node[xshift=-10pt] (#4NN) at (#4.180) {};
  \node[xshift=-10pt,yshift=10pt] (#4NW) at (#4.135) {};
  % forward shading
  \begin{scope}
    \path[clip] (#4.255) -- +(-.8cm,0cm) -- +(-.8cm,1cm) -- (#4.75) -- cycle;
    \node[#1,fill=#2,binode] (#4f) [#5] {#6};
  \end{scope}
  % reverse shading
  \begin{scope}
    \path[clip] (#4.75) -- +(.8cm,0cm) -- +(.8cm,-1cm) -- (#4.255) -- cycle;
%    ++(0cm,-.2cm) -- ++(.8cm,0cm)  -- ++(0cm,1cm) -- (#4.75) -- cycle;
    \node[#1,fill=#3,binode] (#4r) [#5] {#6};
  \end{scope}
  \node {} % semicolon purposefully omitted. this is a dummy call
}
\makeatother

\providecommand{\Symbol}[1]{\textcolor{blue}{#1}}
\providecommand{\Edge}[2]{\Symbol{#1}\!:\!#2}
\providecommand{\TEdge}[3]{\Symbol{#1}|\Symbol{#2}\!:\!#3}

\definecolor{FCSA}{RGB}{141,211,199}
\definecolor{FCSB}{RGB}{255,255,179}
\definecolor{RCSC}{RGB}{185,138,196}
\definecolor{RCSD}{RGB}{231,143,111}
\definecolor{RCSE}{RGB}{128,177,211}

